Fast Computation and Optimization for Opinion-Based Quantities of Friedkin-Johnsen Model

In this paper, we address the problem of fast computation and optimization of opinion-based quantities in the Friedkin-Johnsen (FJ) model. We first introduce the concept of partial rooted forests, based on which we present an efficient algorithm for computing relevant quantities using this method. Furthermore, we study two optimization problems in the FJ model: the Opinion Minimization Problem and the Polarization and Disagreement Minimization Problem. For both problems, we propose fast algorithms based on partial rooted forest samplings. Our methods reduce the time complexity from linear to sublinear. Extensive experiments on real-world networks demonstrate that our algorithms are both accurate and efficient, outperforming state-of-the-art methods and scaling effectively to large-scale networks.

==> figures/livejournal.txt <==
method,z,P,I,C,DC,D,time
"shx,tau=500",0.019685,0.049978,0.001141,0.003138,0.00175,0.024888,4.303644
"lazy,l=2000,r=300",0.029007,0.047826,0.003758,0.047905,0.023235,0.450049,33.826628
"shx,tau=1000",0.013707,0.025987,0.000787,0.008988,0.010271,0.034884,7.209184
"lazy,l=4000,r=600",0.012893,0.024729,0.001564,0.002511,0.00713,0.095749,66.963365
"shx,tau=1500",0.011216,0.010159,0.00248,0.004134,0.003316,0.012384,10.67112
"lazy,l=6000,r=900",0.010487,0.010149,0.003047,0.000401,0.001587,0.024354,106.420471


==> figures/orkut.txt <==
method,z,P,I,C,DC,D,time
"shx,tau=500",0.020673,0.193254,0.013433,0.002739,0.002414,0.169231,5.751803
"lazy,l=2000,r=300",0.150404,0.930374,0.091725,0.272369,0.146726,8.970618,64.640422
"shx,tau=1000",0.014752,0.145442,0.008772,0.005331,0.006682,0.261801,10.648038
"lazy,l=4000,r=600",0.028862,0.151235,0.010902,0.052714,0.022264,2.190877,154.089036
"shx,tau=1500",0.011916,0.011501,0.005661,0.004136,0.01231,0.606332,16.001027
"lazy,l=6000,r=900",0.011147,0.019926,0.006041,0.012337,0.016412,0.312494,234.158016


==> figures/soc-pokec-relationships.txt <==
method,z,P,I,C,DC,D,time
"shx,tau=500",0.020376,0.036161,0.007964,0.003292,0.005078,0.080596,2.75099
"lazy,l=2000,r=300",0.018831,0.029918,0.007208,0.015757,0.0068,0.294121,20.633348
"shx,tau=1000",0.014474,0.026549,0.00639,0.002196,0.004056,0.099177,5.498633
"lazy,l=4000,r=600",0.012688,0.023928,0.006482,0.001842,0.003623,0.106666,39.467947
"shx,tau=1500",0.01185,0.051224,0.010169,0.002939,0.006252,0.116914,7.932238
"lazy,l=6000,r=900",0.010398,0.049132,0.00989,0.002554,0.005679,0.132266,58.732536

